Bifurcation Study on a Degenerate Double van der Waals Cirque Potential Energy Surface using Lagrangian Descriptors

In this paper, we explore the dynamics of a Hamiltonian system after a double van der Waals potential energy surface degenerates into a single well. The energy of the system is increased from the bottom of the potential well up to the dissociation energy, which occurs when the system becomes open. In particular, we study the bifurcations of the basic families of periodic orbits of this system as the energy increases using Lagrangian descriptors and Poincar\'e maps. We investigate the capability of Lagrangian descriptors to find periodic orbits of bifurcating families for the case of resonant, saddle-node and pitchfork bifurcations.

==> double_van_der_waals_degenerated_case(4)/requirements.txt <==
jupyter==1.0.0
matplotlib==3.1.3
numpy==1.18.1
scipy==1.4.1

==> requirements.txt <==
jupyter==1.0.0
matplotlib==3.1.3
numpy==1.18.1
scipy==1.4.1
